Large-Scale Metric Computation in Online Controlled Experiment Platform

Online controlled experiment (also called A/B test or experiment) is the most important tool for decision-making at a wide range of data-driven companies like Microsoft, Google, Meta, etc. Metric computation is the core procedure for reaching a conclusion during an experiment. With the growth of experiments and metrics in an experiment platform, computing metrics efficiently at scale becomes a non-trivial challenge. This work shows how metric computation in WeChat experiment platform can be done efficiently using bit-sliced index (BSI) arithmetic. This approach has been implemented in a real world system and the performance results are presented, showing that the BSI arithmetic approach is very suitable for large-scale metric computation scenarios.

==> pdfa_tips.txt <==
转pdf2b格式的坑：
matplotlib画的pdf格式的图，字体有type3
drawio画的图，导出pdf的时候一定不要选包含绘图副本，会导致pdfa-2b校验失败
drawio画的图，导出svg时不要选嵌入字体，或者嵌入图片，会导致失败
